Searching for High-Energy Neutrinos from Core-Collapse Supernovae with IceCube

IceCube is a cubic kilometer neutrino detector array in the Antarctic ice that was designed to search for astrophysical, high-energy neutrinos. It has detected a diffuse flux of astrophysical neutrinos that appears to be of extragalactic origin. A possible contribution to this diffuse flux could stem from core-collapse supernovae. The high-energy neutrinos could either come from the interaction of the ejecta with a dense circumstellar medium or a jet, emanating from the star's core, that stalls in the star's envelope. Here, we will present results of a stacking analysis to search for this high-energy neutrino emission from core-collapse supernovae using 7 years of $\nu_\mu$ track events from IceCube.

==> plots/pre_trial_pvalues.csv <==
,catalogue,box 20,box 100,box 300,box 1000,decay 0.02,decay 0.2,decay 2.0
0,IIn,,0.08517938074463129,0.061227623379167574,0.6317361168187173,0.18742694903337617,0.25667814583771825,0.6264358293439856
1,IIP,,0.4864624263261297,0.5715981415118868,0.2772892199527518,0.8592994353871688,0.6727362292879534,0.2993063236947108
2,Ibc,0.8755755853825806,0.6482243014978593,0.7583901158015294,0.34715974930535654,,,


==> plots/pre_trial_pvalues_rounded.csv <==
,catalogue,box 20,box 100,box 300,box 1000,decay 0.02,decay 0.2,decay 2.0
0,IIn,,0.09,0.06,0.63,0.19,0.26,0.63
1,IIP,,0.49,0.57,0.28,0.86,0.67,0.30
2,Ibc,0.88,0.65,0.76,0.35,,,

